Statistically optimal fitting of astrometric signals

A general purpose fitting model for one-dimensional astrometric signals is developed, building on a maximum likelihood framework, and its performance is evaluated by simulation over a set of realistic image instances. The fit quality is analysed as a function of the number of terms used for signal expansion, and of astrometric error, rather than RMS discrepancy with respect to the input signal. The tuning of the function basis to the statistical characteristics of the signal ensemble is discussed. The fit sensitivity to a priori knowledge of the source spectra is addressed. Some implications of the current results on calibration and data reduction aspects are discussed, in particular with respect to Gaia.

==> metadata.txt <==

Title: Statistically optimal fitting of astrometric signals 

Authors: M. Gai, D. Busonero, R. Cancelliere

Abstract: 
A general purpose fitting model for one-dimensional astrometric 

signals is developed, building on a maximum likelihood framework, 

and its performance is evaluated by simulation over a set 
of 
realistic image instances. 

The fit quality is analysed as a function of the number 
of terms 
used for signal expansion, and of astrometric error, 
rather than 
RMS discrepancy with respect to the input signal. 

The tuning of the function basis to the statistical characteristics 

of the signal ensemble is discussed. 
The fit sensitivity to a priori 
knowledge of the source spectra 
is addressed. 
Some implications of the current results on calibration 
and data 
reduction aspects are discussed, in particular with respect 
to 
Gaia. 


Comments: 13 pages, 17 figures 

Report-no: 

Category: 
physics.data-an - Data Analysis, Statistics and Probability 
physics.ins-det - Instrumentation and Detectors

Journal-ref: 
Publications of the Astronomical Society of the Pacific, 
Vol. 125, No. 926 (April 2013), pp. 444-455 

DOI: 10.1086/670256



